Failure Probability Analysis for Partial Extraction from Invertible Bloom Filters

Invertible Bloom Filter (IBF) is a data structure, which employs a small set of hash functions. An IBF allows for an efficient insertion and, with high probability, for an efficient extraction of the data. However, the success probability of the extraction depends on the storage overhead of an IBF and the amount of the data stored. In an application, such as set reconciliation, where there is a need to extract data stored in the IBF, the extraction might succeed only partially, by recovering only part of the stored data. In this work, the probability of success for a partial extraction of data from an IBF is analyzed. It is shown that partial extraction could be useful in applications, such as set reconciliation. In particular, it allows for set reconciliation by using the IBF, where the storage overhead is too small to allow full extraction. An upper bound on the number of rounds in an iterative set reconciliation protocol is presented. The numerical results are derived analytically, and confirmed by the computer simulations.

==> iterative_recon2.csv <==
f;2;3;4;5
1;1;1;1;1
2;1;1;1;1
3;1;1;1;1
4;1;1;1;1
5;1;1;1;1
6;1;1;1;1
7;1;1;1;1
8;1;1;1;1
9;1;1;1;1
10;1;1;1;1
11;1;1;1;1
12;1.01;1;1;1
13;1.01;1;1;1
14;1.01;1;1;1
15;1.01;1;1;1
16;1.02;1;1;1
17;1.02;1;1;1
18;1.02;1;1;1
19;1.03;1;1;1
20;1.02;1;1;1
21;1.02;1;1;1
22;1.04;1;1;1
23;1.05;1;1;1
24;1.05;1;1;1
25;1.04;1;1;1
26;1.05;1;1;1
27;1.08;1;1;1
28;1.08;1;1;1
29;1.07;1;1;1
30;1.08;1;1;1
31;1.09;1;1;1
32;1.12;1.01;1;1
33;1.11;1;1;1
34;1.11;1;1;1
35;1.12;1;1;1
36;1.12;1;1;1
37;1.15;1;1;1
38;1.17;1;1;1
39;1.16;1;1;1
40;1.15;1;1;1
41;1.19;1.01;1;1
42;1.21;1;1;1
43;1.19;1;1;1
44;1.22;1;1;1
45;1.25;1.01;1;1
46;1.27;1;1;1
47;1.29;1.01;1;1
48;1.29;1;1;1
49;1.29;1.01;1;1
50;1.33;1;1;1
51;1.34;1.01;1;1
52;1.34;1.01;1;1
53;1.37;1.01;1;1
54;1.39;1.01;1;1
55;1.44;1;1;1
56;1.43;1;1;1
57;1.47;1;1;1
58;1.46;1;1;1
59;1.53;1.01;1;1
60;1.54;1;1;1
61;1.56;1.01;1;1
62;1.57;1.01;1;1
63;1.61;1.01;1;1
64;1.61;1.01;1;1
65;1.64;1.01;1;1
66;1.68;1.01;1;1
67;1.68;1.01;1;1
68;1.71;1.01;1;1
69;1.73;1.01;1;1
70;1.78;1.01;1;1
71;1.8;1.01;1;1.01
72;1.81;1.02;1;1.02
73;1.82;1.01;1;1.03
74;1.85;1.01;1;1.05
75;1.88;1.01;1;1.08
76;1.89;1.02;1;1.12
77;1.93;1.02;1;1.17
78;1.94;1.03;1;1.25
79;1.97;1.02;1.01;1.31
80;1.97;1.04;1.02;1.43
81;1.99;1.04;1.05;1.54
82;1.99;1.05;1.07;1.64
83;2.01;1.06;1.09;1.76
84;2.02;1.07;1.12;1.86
85;2.02;1.07;1.18;1.9
86;2.06;1.1;1.25;1.95
87;2.06;1.14;1.32;2
88;2.07;1.16;1.45;2.03
89;2.09;1.22;1.52;2.1
90;2.09;1.27;1.59;2.17
91;2.1;1.29;1.71;2.21
92;2.13;1.36;1.76;2.32
93;2.14;1.4;1.82;2.41
94;2.15;1.53;1.9;2.56
95;2.16;1.6;1.94;2.66
96;2.2;1.66;1.97;2.79
97;2.21;1.72;1.99;2.91
98;2.21;1.79;2.02;2.99
99;2.25;1.85;2.03;3.11
100;2.24;1.9;2.06;3.18
101;2.27;1.91;2.11;3.32
102;2.32;1.96;2.16;3.45
103;2.34;1.97;2.21;3.61
104;2.34;1.99;2.28;3.75
105;2.4;2.01;2.37;3.88
106;2.44;2.01;2.47;4.05
107;2.44;2.02;2.56;4.18
108;2.47;2.04;2.73;4.37
109;2.54;2.05;2.78;4.5
110;2.53;2.05;2.85;4.74
111;2.56;2.06;2.93;4.85
112;2.62;2.09;3.02;5.07
113;2.64;2.13;3.09;5.28
114;2.68;2.15;3.15;5.46
115;2.7;2.18;3.24;5.68
116;2.75;2.25;3.32;5.92
117;2.79;2.31;3.43;6.13
118;2.83;2.4;3.54;6.37
119;2.88;2.47;3.65;6.58
120;2.88;2.57;3.76;6.84
121;2.92;2.63;3.89;7.14
122;2.96;2.69;3.98;7.43
123;2.98;2.78;4.11;7.73
124;3;2.87;4.25;7.96
125;3.02;2.89;4.34;8.27
126;3.06;2.93;4.46;8.62
127;3.06;2.99;4.6;8.82
128;3.08;3.03;4.77;9.15
129;3.1;3.07;4.88;9.6
130;3.15;3.09;5.05;9.93
131;3.14;3.15;5.2;10.31
132;3.17;3.19;5.34;10.72
133;3.19;3.23;5.46;11.12
134;3.22;3.33;5.64;11.58
135;3.27;3.38;5.84;11.93
136;3.26;3.49;5.96;12.32
137;3.29;3.58;6.11;12.82
138;3.34;3.65;6.3;13.32
139;3.41;3.77;6.48;13.75
140;3.43;3.84;6.73;14.27
141;3.47;3.91;6.89;14.86
142;3.5;3.97;7.12;15.36
143;3.56;4.05;7.32;15.98
144;3.61;4.12;7.51;16.62
145;3.62;4.15;7.77;17.17
146;3.72;4.26;8.04;17.97
147;3.76;4.34;8.14;18.54
148;3.8;4.46;8.39;19.09
149;3.8;4.54;8.65;19.91
150;3.87;4.62;8.88;20.6
151;3.9;4.72;9.16;21.54
152;3.93;4.83;9.4;22.26
153;4;4.93;9.64;23.13
154;4.03;5.01;9.95;23.91
155;4.05;5.13;10.28;25.03
156;4.08;5.21;10.52;25.8
157;4.12;5.33;10.89;26.76
158;4.13;5.43;11.21;27.75
159;4.17;5.54;11.6;28.88
160;4.25;5.63;11.88;29.82
161;4.24;5.74;12.16;30.98
162;4.31;5.87;12.63;32.09
163;4.36;5.99;12.94;33.35
164;4.4;6.1;13.27;34.79
165;4.46;6.22;13.76;35.86
166;4.46;6.34;14.1;36.9
167;4.54;6.49;14.39;38.25
168;4.62;6.62;14.94;39.94
169;4.66;6.75;15.35;41.82
170;4.72;6.93;15.69;42.99
171;4.78;7.04;16.18;44.63
172;4.79;7.15;16.75;46.44
173;4.87;7.3;17.29;47.91
174;4.94;7.47;17.65;49.98
175;4.96;7.61;18.21;51.63
176;5.02;7.77;18.83;53.9
177;5.06;7.95;19.27;55.54
178;5.12;8.09;19.84;58.15
179;5.17;8.25;20.32;59.6
180;5.22;8.43;20.94;62.07
181;5.25;8.56;21.5;63.79
182;5.28;8.73;22.21;67.11
183;5.4;8.96;23.06;69.51
184;5.42;9.11;23.64;72.34
185;5.52;9.35;24.33;74.13
186;5.55;9.54;25.08;77.38
187;5.62;9.66;25.54;80.32
188;5.71;9.86;26.42;83.5
189;5.76;10.07;27.12;86.39
190;5.83;10.26;27.88;90.72
191;5.86;10.52;28.56;93.39
192;5.9;10.64;29.63;96.17
193;6;10.94;30.48;100.7
194;6.07;11.21;31.45;104.74
195;6.14;11.31;32.36;108.12
196;6.2;11.66;33.11;111.67
197;6.25;11.82;34.14;116.1
198;6.29;12.1;35.16;120.64
199;6.36;12.35;36.14;125.63
200;6.42;12.6;37.31;130.15


==> iterative_recon_data2.csv <==
x,2,3,4,5
1,1.00E+00,1.00E+00,1.00E+00,1.00E+00
2,1.00E+00,1.00E+00,1.00E+00,1.00E+00
3,1.00E+00,1.00E+00,1.00E+00,1.00E+00
4,1.00E+00,1.00E+00,1.00E+00,1.00E+00
5,1.01E+00,1.00E+00,1.00E+00,1.00E+00
6,1.01E+00,1.00E+00,1.00E+00,1.00E+00
7,1.01E+00,1.00E+00,1.00E+00,1.00E+00
8,1.02E+00,1.00E+00,1.00E+00,1.00E+00
9,1.02E+00,1.00E+00,1.00E+00,1.00E+00
10,1.03E+00,1.00E+00,1.00E+00,1.00E+00
11,1.03E+00,1.00E+00,1.00E+00,1.00E+00
12,1.04E+00,1.01E+00,1.00E+00,1.00E+00
13,1.04E+00,1.01E+00,1.00E+00,1.00E+00
14,1.05E+00,1.01E+00,1.00E+00,1.00E+00
15,1.06E+00,1.01E+00,1.00E+00,1.00E+00
16,1.07E+00,1.01E+00,1.00E+00,1.00E+00
17,1.08E+00,1.01E+00,1.00E+00,1.00E+00
18,1.08E+00,1.01E+00,1.00E+00,1.00E+00
19,1.09E+00,1.01E+00,1.00E+00,1.00E+00
20,1.11E+00,1.01E+00,1.00E+00,1.00E+00
21,1.12E+00,1.01E+00,1.00E+00,1.00E+00
22,1.13E+00,1.02E+00,1.00E+00,1.00E+00
23,1.14E+00,1.02E+00,1.00E+00,1.00E+00
24,1.15E+00,1.02E+00,1.00E+00,1.00E+00
25,1.17E+00,1.02E+00,1.00E+00,1.00E+00
26,1.18E+00,1.02E+00,1.00E+00,1.00E+00
27,1.19E+00,1.02E+00,1.00E+00,1.00E+00
28,1.21E+00,1.03E+00,1.01E+00,1.00E+00
29,1.22E+00,1.03E+00,1.01E+00,1.00E+00
30,1.24E+00,1.03E+00,1.01E+00,1.00E+00
31,1.26E+00,1.03E+00,1.01E+00,1.00E+00
32,1.27E+00,1.03E+00,1.01E+00,1.00E+00
33,1.29E+00,1.04E+00,1.01E+00,1.00E+00
34,1.31E+00,1.04E+00,1.01E+00,1.00E+00
35,1.33E+00,1.04E+00,1.01E+00,1.00E+00
36,1.35E+00,1.04E+00,1.01E+00,1.00E+00
37,1.37E+00,1.05E+00,1.01E+00,1.00E+00
38,1.39E+00,1.05E+00,1.01E+00,1.00E+00
39,1.41E+00,1.05E+00,1.01E+00,1.00E+00
40,1.43E+00,1.05E+00,1.01E+00,1.00E+00
41,1.45E+00,1.06E+00,1.01E+00,1.00E+00
42,1.48E+00,1.06E+00,1.01E+00,1.00E+00
43,1.50E+00,1.06E+00,1.01E+00,1.00E+00
44,1.52E+00,1.07E+00,1.01E+00,1.00E+00
45,1.55E+00,1.07E+00,1.01E+00,1.00E+00
46,1.57E+00,1.07E+00,1.01E+00,1.00E+00
47,1.60E+00,1.07E+00,1.01E+00,1.00E+00
48,1.62E+00,1.08E+00,1.01E+00,1.00E+00
49,1.65E+00,1.08E+00,1.02E+00,1.00E+00
50,1.68E+00,1.08E+00,1.02E+00,1.00E+00
51,1.70E+00,1.09E+00,1.02E+00,1.00E+00
52,1.73E+00,1.09E+00,1.02E+00,1.00E+00
53,1.76E+00,1.09E+00,1.02E+00,1.00E+00
54,1.79E+00,1.10E+00,1.02E+00,1.00E+00
55,1.82E+00,1.10E+00,1.02E+00,1.00E+00
56,1.85E+00,1.11E+00,1.02E+00,1.01E+00
57,1.88E+00,1.11E+00,1.02E+00,1.01E+00
58,1.91E+00,1.11E+00,1.02E+00,1.01E+00
59,1.94E+00,1.12E+00,1.02E+00,1.01E+00
60,2.15E+00,1.12E+00,1.02E+00,1.01E+00
61,2.16E+00,1.13E+00,1.02E+00,1.01E+00
62,2.18E+00,1.13E+00,1.02E+00,1.01E+00
63,2.19E+00,1.13E+00,1.02E+00,1.01E+00
64,2.20E+00,1.14E+00,1.03E+00,1.01E+00
65,2.22E+00,1.14E+00,1.03E+00,1.01E+00
66,2.23E+00,1.15E+00,1.03E+00,1.01E+00
67,2.25E+00,1.15E+00,1.03E+00,1.01E+00
68,2.26E+00,1.16E+00,1.03E+00,1.01E+00
69,2.28E+00,1.16E+00,1.03E+00,1.01E+00
70,2.30E+00,1.17E+00,1.03E+00,1.01E+00
71,2.31E+00,1.17E+00,1.03E+00,1.01E+00
72,2.33E+00,1.18E+00,1.03E+00,1.01E+00
73,2.35E+00,1.18E+00,1.03E+00,1.01E+00
74,2.37E+00,1.19E+00,1.03E+00,1.01E+00
75,2.39E+00,1.19E+00,1.04E+00,1.01E+00
76,2.41E+00,1.20E+00,1.04E+00,1.01E+00
77,2.44E+00,1.20E+00,1.04E+00,1.01E+00
78,2.46E+00,1.21E+00,1.04E+00,1.01E+00
79,2.48E+00,1.21E+00,1.04E+00,1.01E+00
80,2.51E+00,1.22E+00,1.04E+00,1.01E+00
81,2.53E+00,1.22E+00,1.04E+00,1.01E+00
82,2.56E+00,1.23E+00,1.04E+00,1.01E+00
83,2.59E+00,1.23E+00,1.04E+00,1.01E+00
84,2.61E+00,1.24E+00,1.04E+00,2.01E+00
85,2.64E+00,1.25E+00,1.05E+00,2.01E+00
86,2.67E+00,1.25E+00,1.05E+00,2.01E+00
87,2.71E+00,1.26E+00,1.05E+00,2.01E+00
88,2.74E+00,1.26E+00,1.05E+00,2.02E+00
89,2.78E+00,1.27E+00,1.05E+00,2.04E+00
90,2.81E+00,1.28E+00,1.05E+00,2.11E+00
91,2.86E+00,1.28E+00,1.05E+00,2.24E+00
92,2.90E+00,1.29E+00,2.04E+00,2.42E+00
93,2.95E+00,1.29E+00,2.04E+00,2.62E+00
94,2.99E+00,1.30E+00,2.04E+00,2.80E+00
95,3.04E+00,1.31E+00,2.04E+00,2.93E+00
96,3.08E+00,1.31E+00,2.04E+00,3.03E+00
97,3.12E+00,1.32E+00,2.04E+00,3.13E+00
98,3.16E+00,2.19E+00,2.05E+00,3.26E+00
99,3.19E+00,2.20E+00,2.06E+00,3.41E+00
100,3.22E+00,2.20E+00,2.09E+00,3.58E+00
101,3.24E+00,2.21E+00,2.16E+00,3.75E+00
102,3.26E+00,2.22E+00,2.27E+00,3.92E+00
103,3.29E+00,2.23E+00,2.43E+00,4.08E+00
104,3.31E+00,2.23E+00,2.61E+00,4.25E+00
105,3.33E+00,2.24E+00,2.77E+00,4.42E+00
106,3.35E+00,2.25E+00,2.90E+00,4.60E+00
107,3.38E+00,2.25E+00,2.99E+00,4.80E+00
108,3.40E+00,2.26E+00,3.04E+00,4.99E+00
109,3.43E+00,2.27E+00,3.09E+00,5.19E+00
110,3.46E+00,2.29E+00,3.16E+00,5.40E+00
111,3.49E+00,2.32E+00,3.24E+00,5.61E+00
112,3.52E+00,2.37E+00,3.36E+00,5.83E+00
113,3.55E+00,2.44E+00,3.50E+00,6.06E+00
114,3.58E+00,2.55E+00,3.65E+00,6.29E+00
115,3.61E+00,2.68E+00,3.79E+00,6.53E+00
116,3.65E+00,2.83E+00,3.91E+00,6.78E+00
117,3.69E+00,2.96E+00,4.03E+00,7.04E+00
118,3.73E+00,3.07E+00,4.14E+00,7.30E+00
119,3.77E+00,3.14E+00,4.25E+00,7.58E+00
120,3.82E+00,3.19E+00,4.38E+00,7.86E+00
121,3.87E+00,3.22E+00,4.52E+00,8.15E+00
122,3.91E+00,3.25E+00,4.66E+00,8.45E+00
123,3.96E+00,3.27E+00,4.81E+00,8.76E+00
124,4.01E+00,3.29E+00,4.96E+00,9.09E+00
125,4.06E+00,3.33E+00,5.11E+00,9.42E+00
126,4.10E+00,3.38E+00,5.25E+00,9.76E+00
127,4.14E+00,3.46E+00,5.41E+00,1.01E+01
128,4.18E+00,3.55E+00,5.56E+00,1.05E+01
129,4.22E+00,3.66E+00,5.73E+00,1.09E+01
130,4.25E+00,3.78E+00,5.90E+00,1.13E+01
131,4.29E+00,3.89E+00,6.07E+00,1.17E+01
132,4.32E+00,4.00E+00,6.24E+00,1.21E+01
133,4.35E+00,4.09E+00,6.42E+00,1.25E+01
134,4.38E+00,4.16E+00,6.61E+00,1.30E+01
135,4.41E+00,4.22E+00,6.80E+00,1.34E+01
136,4.45E+00,4.28E+00,6.99E+00,1.39E+01
137,4.48E+00,4.34E+00,7.19E+00,1.44E+01
138,4.52E+00,4.41E+00,7.39E+00,1.49E+01
139,4.56E+00,4.49E+00,7.60E+00,1.54E+01
140,4.60E+00,4.59E+00,7.81E+00,1.60E+01
141,4.64E+00,4.70E+00,8.03E+00,1.66E+01
142,4.69E+00,4.81E+00,8.26E+00,1.71E+01
143,4.74E+00,4.92E+00,8.49E+00,1.78E+01
144,4.79E+00,5.03E+00,8.72E+00,1.84E+01
145,4.84E+00,5.13E+00,8.96E+00,1.90E+01
146,4.90E+00,5.22E+00,9.21E+00,1.97E+01
147,4.95E+00,5.31E+00,9.47E+00,2.04E+01
148,5.01E+00,5.40E+00,9.73E+00,2.11E+01
149,5.06E+00,5.50E+00,1.00E+01,2.19E+01
150,5.11E+00,5.61E+00,1.03E+01,2.27E+01
151,5.16E+00,5.72E+00,1.06E+01,2.35E+01
152,5.21E+00,5.84E+00,1.08E+01,2.43E+01
153,5.25E+00,5.96E+00,1.11E+01,2.52E+01
154,5.29E+00,6.07E+00,1.15E+01,2.60E+01
155,5.34E+00,6.19E+00,1.18E+01,2.70E+01
156,5.38E+00,6.31E+00,1.21E+01,2.79E+01
157,5.42E+00,6.42E+00,1.24E+01,2.89E+01
158,5.46E+00,6.54E+00,1.28E+01,3.00E+01
159,5.51E+00,6.67E+00,1.31E+01,3.10E+01
160,5.56E+00,6.80E+00,1.35E+01,3.21E+01
161,5.61E+00,6.93E+00,1.38E+01,3.33E+01
162,5.66E+00,7.06E+00,1.42E+01,3.45E+01
163,5.72E+00,7.20E+00,1.46E+01,3.57E+01
164,5.77E+00,7.33E+00,1.50E+01,3.70E+01
165,5.83E+00,7.47E+00,1.54E+01,3.83E+01
166,5.89E+00,7.61E+00,1.58E+01,3.97E+01
167,5.96E+00,7.76E+00,1.63E+01,4.11E+01
168,6.02E+00,7.90E+00,1.67E+01,4.26E+01
169,6.08E+00,8.05E+00,1.72E+01,4.41E+01
170,6.14E+00,8.21E+00,1.76E+01,4.57E+01
171,6.19E+00,8.36E+00,1.81E+01,4.73E+01
172,6.25E+00,8.52E+00,1.86E+01,4.90E+01
173,6.30E+00,8.68E+00,1.91E+01,5.08E+01
174,6.36E+00,8.84E+00,1.96E+01,5.26E+01
175,6.41E+00,9.01E+00,2.02E+01,5.45E+01
176,6.47E+00,9.18E+00,2.07E+01,5.65E+01
177,6.52E+00,9.35E+00,2.13E+01,5.85E+01
178,6.58E+00,9.53E+00,2.19E+01,6.06E+01
179,6.64E+00,9.71E+00,2.25E+01,6.28E+01
180,6.71E+00,9.89E+00,2.31E+01,6.51E+01
181,6.77E+00,1.01E+01,2.37E+01,6.75E+01
182,6.84E+00,1.03E+01,2.44E+01,6.99E+01
183,6.91E+00,1.05E+01,2.50E+01,7.25E+01
184,6.98E+00,1.07E+01,2.57E+01,7.51E+01
185,7.05E+00,1.09E+01,2.64E+01,7.79E+01
186,7.12E+00,1.11E+01,2.71E+01,8.07E+01
187,7.19E+00,1.13E+01,2.79E+01,8.37E+01
188,7.25E+00,1.15E+01,2.87E+01,8.67E+01
189,7.32E+00,1.17E+01,2.95E+01,8.99E+01
190,7.39E+00,1.19E+01,3.03E+01,9.32E+01
191,7.45E+00,1.22E+01,3.11E+01,9.66E+01
192,7.52E+00,1.24E+01,3.20E+01,1.00E+02
193,7.59E+00,1.26E+01,3.28E+01,1.04E+02
194,7.66E+00,1.29E+01,3.38E+01,1.08E+02
195,7.74E+00,1.31E+01,3.47E+01,1.12E+02
196,7.81E+00,1.33E+01,3.57E+01,1.16E+02
197,7.89E+00,1.36E+01,3.66E+01,1.20E+02
198,7.97E+00,1.39E+01,3.77E+01,1.25E+02
199,8.05E+00,1.41E+01,3.87E+01,1.29E+02
200,8.13E+00,1.44E+01,3.98E+01,1.34E+02

